TelApart: Differentiating Network Faults from Customer-Premise Faults in Cable Broadband Networks

Two types of radio frequency (RF) impairments frequently occur in a cable broadband network: impairments that occur inside a cable network and impairments occur at the edge of the broadband network, i.e., in a subscriber's premise. Differentiating these two types of faults is important, as different faults require different types of technical personnel to repair them. Presently, the cable industry lacks publicly available tools to automatically diagnose the type of fault. In this work, we present TelApart, a fault diagnosis system for cable broadband networks. TelApart uses telemetry data collected by the Proactive Network Maintenance (PNM) infrastructure in cable networks to effectively differentiate the type of fault. Integral to TelApart's design is an unsupervised machine learning model that groups cable devices sharing similar anomalous patterns together. We use metrics derived from an ISP's customer trouble tickets to programmatically tune the model's hyper-parameters so that an ISP can deploy TelApart in various conditions without hand-tuning its hyper-parameters. We also address the data challenge that the telemetry data collected by the PNM system contain numerous missing, duplicated, and unaligned data points. Using real-world data contributed by a cable ISP, we show that TelApart can effectively identify different types of faults.

==> figures/our_ticket_density.txt <==
"MM" "SNR" 8.711
"MS" "SNR" 1.571
"SM" "SNR" 2.486
"SS" "SNR" 6.877
"MM" "Txpower" 4.357
"MS" "Txpower" 1.608
"SM" "Txpower" 1.815
"SS" "Txpower" 3.456
"MM" "Missing" 8.740
"MS" "Missing" 4.671
"SM" "Missing" 3.028
"SS" "Missing" 13.704
"MM" "Combined" 5.999
"MS" "Combined" 2.522
"SM" "Combined" 2.205
"SS" "Combined" 7.921
"MM" "Pre-Equal" 1.910
"MS" "Pre-Equal" 0.837
"SM" "Pre-Equal" 1.261
"SS" "Pre-Equal" 1.282


==> figures/our_ticket_density_cluster_snr.txt <==
"MM" "Average\nLinkage" 8.711
"MS" "Average\nLinkage" 1.571
"SM" "Average\nLinkage" 2.486
"SS" "Average\nLinkage" 6.877
"MM" "DBSCAN" 7.453
"MS" "DBSCAN" 3.806
"SM" "DBSCAN" 2.243
"SS" "DBSCAN" 6.639
"MM" "Single\nLinkage" 8.819
"MS" "Single\nLinkage" 3.270
"SM" "Single\nLinkage" 2.698
"SS" "Single\nLinkage" 6.779
"MM" "Complete\nLinkage" 5.343
"MS" "Complete\nLinkage" 6.472
"SM" "Complete\nLinkage" 2.427
"SS" "Complete\nLinkage" 5.322

==> figures/our_ticket_density_cluster_txpower.txt <==
"MM" "Average\nLinkage" 4.357
"MS" "Average\nLinkage" 1.608
"SM" "Average\nLinkage" 1.815
"SS" "Average\nLinkage" 3.456
"MM" "DBSCAN" 2.620
"MS" "DBSCAN" 1.128
"SM" "DBSCAN" 1.566
"SS" "DBSCAN" 2.881
"MM" "Single\nLinkage" 3.233
"MS" "Single\nLinkage" 1.563
"SM" "Single\nLinkage" 1.350
"SS" "Single\nLinkage" 3.027
"MM" "Complete\nLinkage" 3.693
"MS" "Complete\nLinkage" 1.778
"SM" "Complete\nLinkage" 1.647
"SS" "Complete\nLinkage" 3.244

==> figures/our_ticket_density_compare.txt <==
"TelAPart-SNR" "MM" 7.121
"TelAPart-TxPower" "MM" 3.097
"Resampling-SNR" "MM" 5.78
"Resampling-TxPower" "MM" 1.27
"TelAPart-SNR" "SS" 7.335
"TelAPart-TxPower" "SS" 3.832
"Resampling-SNR" "SS" 4.25
"Resampling-TxPower" "SS" 2.33

==> figures/our_ticket_density_preprocessing_snr.txt <==
"MM" "TelAPart" 8.711
"MS" "TelAPart" 1.571
"SM" "TelAPart" 2.486
"SS" "TelAPart" 6.877
"MM" "Resampling" 5.325
"MS" "Resampling" 3.215
"SM" "Resampling" 1.848
"SS" "Resampling" 2.655


==> figures/our_ticket_density_preprocessing_txpower.txt <==
"MM" "TelAPart" 4.357
"MS" "TelAPart" 1.608
"SM" "TelAPart" 1.815
"SS" "TelAPart" 3.456
"MM" "Resampling" 2.009
"MS" "Resampling" 1.598
"SM" "Resampling" 1.478
"SS" "Resampling" 1.874

==> figures/our_ticket_density_snr.txt <==
"MM" "Our" 7.121
"SS" "Our" 7.335
"MM" "Resampling" 5.78
"SS" "Resampling" 4.25







==> figures/our_ticket_density_txpower.txt <==
"MM" "Our" 3.097
"SS" "Our" 3.832
"MM" "Resampling" 1.27
"SS" "Resampling" 2.33






==> outline.txt <==
1. Introduction
    a. The importance of cable network 
    b. Question to solve: detect the service issue and maintenance issue is important, if maintenance issue, then we may find the the potential locations
        i.   Proactive: user experience
        ii.  Save cost/number of trucks
    c. State-of-Art method: check the map manually, check whether there are abnormal modems that are in the same location (discuss with Jacob and Wade)
        i.   Cannot distinguish the different issues happen in the same area
        ii.  one problem may be considered as different problems. 
        TODO: for each case, find examples
        ii.  Cannot estimate the impact of the anomaly precisely  (cannot filter out temporary issue) （we can tell the severity of different type of anomalies）
        iii. Cannot detect early problems that show intermittent patterns of anomaly???
        iv.  // Cannot work for both reliability and availability issues
    d. Our method:
        i.   Unsupervised learning
        ii.  Clustering the modems with same abnormal patterns
        iii. Example figure
    e. Challenges: 
        i. not sure whether anomalies can be identified by clustering algorithms
        i.   Classic clustering algorithm may not work
            (1). Missing data: classic clustering algorithm requires the same dimension of data to calculate the distance, while our data may not, and insert data cannot work:
            (2). Not Aligned: we may have data collected in different time stamp, which makes the clustering challenging
            (3). Efficiency issue
        ii.   Why distinguish the service issue and maintenance issue is hard: 
            (1). Customer reported ticket is not a good metric to detect maintenance issue
            (2). Do not know which metric shows anomaly 
            (3). // Classic clustering algorithm may not work
        iii.    Classic ML (eg. ANN) doesn't work because we don't have ground truth
    f. contribution
        i.   the entire system that distinguish the maintenance issue and service issue
        ii.  design an algorithm that work on the missing data and incomparable nodes
        iii. evaluate using the real world data, and the evaluation results is good
        iv.  user behavior? Build the connection between low level PNM data and high level application performance and user behavior

2. Background
    a. HFC  Architecture 
    b. The typical failures on cable networks, such as amplifier issue,  splitter issue, etc. 
    c. How the current ISP fixed the networking issues
    d. Our dataset


3. Design
    a. Align the time series data and Missing handling 
    b. Distance metric selection
    c. Use community detection as the clustering algorithm
    d. Checking whether the affected modems are in the same geographical location

4. Evaluation
    todo: show our design choice is good, e.g., show the traditional clustering algorithm with inserting missing data cannot work
    0. why are we recall are slow:
        i.   Cable Cut cannot be detected
        ii.  Description is not accurate? (Data Down)
        iii. We cannot detect the downstream issues
        iv.  
    a. manually labelling results:
        i.   Manually labelling 10 or 20 primary tickets, run our clustering algorithm, check how many of the abnormal modems we are successfully found
        ii.  Show the cluster size, location, etc
    b. Evaluation metrics: primary ticket density, precision recall, etc
    c. Cluster Properties and customer behaviors: 
        i.   Location Properties 
        ii.  group size for different metrics
        iii. how many customers tend to report tickets
        iv.  ticket report time / closed time / severity
    d. If possible, ask Wade to help us manually check several examples

5.Related Work

6. Conclusion

redundant dispatches, wrong dispatches

new outline

Introduction

- an anecdote that describes the problem
- status quo
- why is it bad? wrong dispatches, redundant dispatches, costly 

- design rationale
 - introduce this ticketing rate calculation
 - choice of clustering
 - choice of features
 - choice of clustering threshold


- one-day or two-day have similar results

design overview

we select useful features, run a clustering to cluster them, and then if any is abnormal, then the entire cluster is abnormal. if the cluster size exceeds the cluster threshold, we consider it is obnormal.

- pre-processing
- adding missing data points as a time-series feature can improve classification accuracy


three technical contributions: 1) using customer tickets to guide feature selections rather than selecting features based on noise compensation signals
2) missing as a new feature
for time-series clustering
3) design, implementation and evaluation of the system


- cablemon
 - metrics: SNR variance. we use SNR variances to determine whether it is abnormal or not
 - raw instantaneous features for clustering, but use derived features to detect anomaly


design details:

evaluation

- proactive mode
 - ticketing rate

- reactive mode
 - conditional ticketing labels

- maintenance / service length

- eval three choices


==> outline_new.txt <==
1. Introduction
    a. The importance of cable network 
    b. Question to solve: detect the service issue and maintenance issue is important, (if maintenance issue, then we may find the the potential locations)
        i.   quickly determine whether this is a maintenance issue
        ii.  Save cost/number of trucks
        iii. improve user experience (We can find the issue and fix it when there are only few customers complained that)
    c. State-of-Art method: check the map manually, check whether there are abnormal modems that are in the same location, or Wade's tool? (discuss with Jacob and Wade)
        i.   Cannot distinguish the different issues happen in the same area
        ii.  one problem may be considered as different problems. 
        TODO: for each case, find examples
    d. Our method:
        i.   Unsupervised learning
        ii.  Clustering the modems with same abnormal patterns
        iii. Example figure
    e. Challenges: 
        distinguishing service issue and maintenance issue is hard, since:
            i. not sure whether anomalies can be identified by clustering algorithms
            ii.   Classic clustering algorithm may not work
                (1). Not Aligned: we may have data collected in different time stamp, which makes the clustering challenging
                (2).  Missing data: classic clustering algorithm requires the same dimension of data to calculate the distance, while our data may not, and insert data cannot work:
                (3). Efficiency issue
    f. contribution
        i.   the entire system that distinguishes the maintenance issue and service issue
        ii.  design an algorithm that work on the missing data and incomparable nodes
        iii. evaluate using the real world data, and the evaluation results are good
        iv.  user behavior? Build the connection between low level PNM data and high level application performance and user behavior

2. Background
    a. HFC  Architecture 
    b. The typical failures on cable networks, such as amplifier issue,  splitter issue, etc. 
    c. How the current ISP fixed the networking issues
    d. Our dataset


3. Design
    a. system overview: when a ticket comes, we first cluster the modems with 1 week data. Then, for the cluster this ticket belongs to, we detect whether this is a abnormal group. If yes, this is an maintenance ticket, otherwise a service ticket.
    b. design rational
    c. Align the time series data and Missing handling 
    
    d. Distance metric selection
    e. Use community detection as the clustering algorithm

4. Evaluation
    todo: show our design choice is good, e.g., show the traditional clustering algorithm with inserting missing data cannot work
    0. why are we recall are slow:
        i.   Cable Cut cannot be detected
        ii.  Description is not accurate? (Data Down)
        iii. We cannot detect the downstream issues
        iv.  
    a. manually labelling results:
        i.   Manually labelling 10 or 20 primary tickets, run our clustering algorithm, check how many of the abnormal modems we successfully found
        ii.  Show the cluster size, location, etc
    b. Evaluation metrics: primary ticket density, precision recall, etc
    c. Cluster Properties and customer behaviors: 
        i.   Location Properties 
        ii.  group size for different metrics
        iii. how many customers tend to report tickets
        iv.  ticket report time / closed time / severity
    d. If possible, ask Wade to help us manually check several examples

5. Related Work

6. Conclusion

